NeuroECG: ECGFounder-Based Deep ECG Representation for EEG-Free Neurological Prognostication After Cardiac Arrest

Neurological prognostication after cardiac arrest commonly relies on electroencephalography (EEG). However, EEG demands high clinical resources. Bedside electrocardiography (ECG) is standard and low-cost. Yet, its value for predicting neurological outcomes remains underexplored. In this study, we propose NeuroECG, an ECGFounder-based deep representation framework for EEG-free auxiliary prognostication. NeuroECG adapts a pretrained ECG foundation model via task-specific fine-tuning. We implement a gradual unfreezing strategy on single-channel bedside monitoring ECG. Multiple ECG segments per patient are encoded into segment-level deep features. These embeddings are aggregated via quantile pooling (q = 0.24) and compressed using principal component analysis (PCA). Experiments on 412 ECG-available patients from the multicenter I-CARE database show that the adapted ECGFounder backbone achieves the best performance among ECG-only backbone baselines, with a test AUROC of 0.7333. We further combine the learned deep ECG representation with static clinical covariates. The proposed NeuroECG model achieves a test AUROC of 0.8077 and an AUPRC of 0.8970. These results support deep bedside ECG representations as a useful source of auxiliary prognostic information. Their integration with static clinical covariates improves prediction in an EEG-free setting. The source code is available at https://github.com/goddream66/NeuroECG

==> README.txt <==
NeuroECG seven-page manuscript source

Main file: NeuroECG_7page.tex
Bibliography: ECGfounder.bib (16 cited entries)
Figures: BIBM_framework.pdf, SHAP.pdf
Class: IEEEtran.cls

Compile with Tectonic:
  tectonic NeuroECG_7page.tex

Or compile with a standard LaTeX/BibTeX workflow:
  pdflatex NeuroECG_7page.tex
  bibtex NeuroECG_7page
  pdflatex NeuroECG_7page.tex
  pdflatex NeuroECG_7page.tex

Verified locally: 7 pages, with references beginning and ending on page 7.

